Logical forms complement probability in understanding language model (and human) performance

With the increasing interest in using large language models (LLMs) for planning in natural language, understanding their behaviors becomes an important research question. This work conducts a systematic investigation of LLMs' ability to perform logical reasoning in natural language. We introduce a controlled dataset of hypothetical and disjunctive syllogisms in propositional and modal logic and use it as the testbed for understanding LLM performance. Our results lead to novel insights in predicting LLM behaviors: in addition to the probability of input (Gonen et al., 2023; McCoy et al., 2024), logical forms should be considered as important factors. In addition, we show similarities and discrepancies between the logical reasoning performances of humans and LLMs by collecting and comparing behavioral data from both.

==> asset/figure/data-pipeline-old.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'data-pipeline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{387.02362061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74999994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.38942779,0.24152566){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c}Sequent\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{data-pipeline.pdf}}%
    \put(0.66982331,0.24013625){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c}Template\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{data-pipeline.pdf}}%
    \put(0.67170212,0.54781106){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c}Interpretation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{data-pipeline.pdf}}%
    \put(0.39130662,0.54664387){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c}Word Tuples\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{data-pipeline.pdf}}%
    \put(0.07180647,0.28958053){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0.12589945,0.29587046){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0.28825838,0.18315408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l}$\left\{\varphi \lor \psi, \lnot \varphi\right\} \vdash \psi$\end{tabular}}}}%
    \put(0.54792416,0.38996455){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0.39653649,0.60210448){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0.39395267,0.63030309){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1}\smash{\small\begin{tabular}[t]{c}(Jane, watch, show)\\(John, read, book)\end{tabular}}}}%
    \put(0.5458263,0.63166155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\small\begin{tabular}[t]{l}$\varphi$ = Jane is watching show\\$\psi$ = John is reading book\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{data-pipeline.pdf}}%
    \put(0.31246922,0.36095374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.35119662,0.38339817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l}  \end{tabular}}}}%
    \put(0.43481633,0.37679725){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.53340688,0.18553162){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\small\begin{tabular}[t]{l}It is true that $\varphi$ or it is true that $\psi$.\\It isn't true that $\varphi$.\\Is it true that $\psi$?\end{tabular}}}}%
    \put(0.31128026,0.44953412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l}\small Consider the following statements:\\\small It is true that \uline{Jane is watching show} or it is true that \uline{John is reading book}.\\\small It isn't true that \uline{Jane is watching show}.\\\small Question: Based on these statements, can we infer that \uline{John is reading book}?\\\small Answer:\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{data-pipeline.pdf}}%
    \put(0.16686695,0.23942165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l}\textbf{Logic}\end{tabular}}}}%
    \put(0.14684036,0.54261952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l}\textbf{Content}\end{tabular}}}}%
    \put(0.32154357,0.09508342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.33122215,0.10852592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
  \end{picture}%
\endgroup%

